The dawn is quiet here: Rise in [$\alpha$/Fe] is a signature of massive gas accretion that fueled proto-Milky Way

The proto-Milky Way epoch forms the earliest stars in our Galaxy and sets the initial conditions for subsequent disk formation. Recent observations from APOGEE and H3 surveys showed that the [$\alpha$/Fe] ratio slowly declined between [Fe/H] $=-3$ and $-1.3$ until it reached the lowest value ($\sim 0.25$) among the selected in situ metal-poor stars that most likely formed during the proto-Galaxy epoch. [$\alpha$/Fe] rose to meet the traditional high value commonly associated with the thick disk population at [Fe/H] $=-1$. It was suggested that the rise in [$\alpha$/Fe] could be caused by an increase in the star formation efficiency (SFE), known as the "simmering" phase scenario. However, gas inflow also plays a vital role in shaping the star formation history and chemical evolution of galaxies. We investigate this unexpected [$\alpha$/Fe]-rise with a statistical experiment involving a galactic chemical evolution (GCE). Our model has five free parameters: the mass of the initial reservoir of the cold interstellar medium (ISM) at birth, the frequency of Type Ia supernovae (SNe Ia), the cooling timescale of the warm ISM, the SFE, and the inflow rate of fresh gas. The last two free parameters were allowed to change after [$\alpha$/Fe] reached its lowest value, dividing the proto-Galaxy epoch into two phases. We find that the rise in [$\alpha$/Fe] is caused by a large inflow of fresh gas and conclude that the [$\alpha$/Fe]-rise is a signature of the cold mode accretion whose materials formed the prototype Milky Way preceding disk formation. Although the SFE is essential in regulating the chemical evolution, it does not necessarily increase to facilitate the [$\alpha$/Fe]-rise.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
